An adaptive finite element method for distributed elliptic optimal control problems with variable energy regularization

We analyze the finite element discretization of distributed elliptic optimal control problems with variable energy regularization, where the usual $L^2(\Omega)$ norm regularization term with a constant regularization parameter $\varrho$ is replaced by a suitable representation of the energy norm in $H^{-1}(\Omega)$ involving a variable, mesh-dependent regularization parameter $\varrho(x)$. It turns out that the error between the computed finite element state $\widetilde{u}_{\varrho h}$ and the desired state $\overline{u}$ (target) is optimal in the $L^2(\Omega)$ norm provided that $\varrho(x)$ behaves like the local mesh size squared. This is especially important when adaptive meshes are used in order to approximate discontinuous target functions. The adaptive scheme can be driven by the computable and localizable error norm $\| \widetilde{u}_{\varrho h} - \overline{u}\|_{L^2(\Omega)}$ between the finite element state $\widetilde{u}_{\varrho h}$ and the target $\overline{u}$. The numerical results not only illustrate our theoretical findings, but also show that the iterative solvers for the discretized reduced optimality system are very efficient and robust.

==> tab_discontinuous_diffusion-reg1D_h2elem.dat <==
level&M&N&h_min&h_max&rho&err&eoc
0&3&4&0.25&0.25&0.0625&0.391913260037658&0
1&5&6&0.125&0.25&0.015625&0.305588365545734&0.358944768383632
2&7&8&0.0625&0.25&0.00390625&0.229644646290198&0.412186467314534
3&9&10&0.03125&0.25&0.0009765625&0.171166004233157&0.424006957949566
4&11&12&0.015625&0.25&0.000244140625&0.125044523081894&0.452954323196539
5&13&14&0.0078125&0.25&6.103515625e-05&0.0899923364270711&0.474567814556526
6&15&16&0.00390625&0.25&1.52587890625e-05&0.064215246511313&0.486886275034655
7&17&18&0.001953125&0.25&3.814697265625e-06&0.0456166196747846&0.493356331845302
8&19&20&0.0009765625&0.25&9.5367431640625e-07&0.0323306231554657&0.49665822777292
9&21&22&0.00048828125&0.25&2.38418579101563e-07&0.0228877707818679&0.498324360469556
10&23&24&0.000244140625&0.25&5.96046447753906e-08&0.0161935122996855&0.499161020818404
11&25&26&0.0001220703125&0.25&1.49011611938477e-08&0.0114538745653699&0.49958022431972
12&27&28&6.103515625e-05&0.25&3.72529029846191e-09&0.00810029115190672&0.499790039910154
13&29&30&3.0517578125e-05&0.25&9.31322574615479e-10&0.00572818767518789&0.499895003233948
14&31&32&1.52587890625e-05&0.25&2.3283064365387e-10&0.00405058777134793&0.499947491741226


==> tab_discontinuous_diffusion-reg3D_h2elem.dat <==
level&M&N&h_min&h_max&rho&err&eoc
0&1083&4608&0.0600937320961419&0.0600937320961422&0.00361125663724287&0.195676987097421&0
1&1167&5496&0.0476964267730554&0.0600937320961422&0.00227494912691744&0.166229347852892&0.235298982562682
2&1439&7344&0.0378566790173362&0.0600937320961422&0.00143312814622162&0.149167828612048&0.156238693341314
3&1997&10080&0.0300468660480709&0.0600937320961422&0.000902814159310719&0.133090754360485&0.164526066992132
4&3031&16632&0.0238482133865277&0.0600937320961422&0.000568737281729359&0.117847118428965&0.175493870038214
5&4603&26376&0.0189283395086681&0.0600937320961422&0.000358282036555405&0.0987252467197869&0.255425509390625
6&6333&34296&0.0150234330240354&0.0600937320961422&0.000225703539827679&0.0907566847295652&0.121415158608199
7&10061&55968&0.0119241066932638&0.0600937320961422&0.000142184320432339&0.0788308408947688&0.203243745495652
8&15905&92880&0.00946416975433403&0.0600937320961422&8.9570509138851e-05&0.0674172318265096&0.225642772949916
9&20413&112968&0.00751171651201769&0.0600937320961422&5.64258849569192e-05&0.0633218238736105&0.0904145806468662
10&34665&192192&0.00596205334663189&0.0600937320961422&3.55460801080845e-05&0.0540204565518082&0.229196977583264
11&57669&338544&0.00473208487716699&0.0600937320961422&2.23926272847126e-05&0.0466580192643374&0.211380769739323
12&71237&396984&0.00375585825600882&0.0600937320961422&1.41064712392296e-05&0.0444215700706145&0.0708646775159965
13&127213&701664&0.00298102667331591&0.0600937320961422&8.88652002702094e-06&0.0375806847451707&0.241269031660203
14&219097&1288080&0.00236604243858348&0.0600937320961422&5.59815682117806e-06&0.0325978200926382&0.205215863233069


==> tab_discontinuous_diffusion-reg_h2elem.dat <==
level&M&N&h_min&h_max&rho&err&eoc
0&9&32&0.176776695296637&0.176776695296637&0.03125&0.331276378084912&0
1&33&80&0.0883883476483184&0.176776695296637&0.0078125&0.239334330112401&0.469007982742307
2&111&236&0.0441941738241592&0.125&0.001953125&0.170342892771909&0.490585596845947
3&263&540&0.0220970869120796&0.125&0.00048828125&0.11906194284028&0.516729413609807
4&575&1164&0.0110485434560398&0.125&0.0001220703125&0.0832804101707086&0.515663262121923
5&1207&2428&0.0055242717280199&0.125&3.0517578125e-05&0.0584158856096428&0.511616425388724
6&2479&4972&0.00276213586400995&0.125&7.62939453125e-06&0.0410852263218539&0.507741034785256
7&5031&10076&0.00138106793200498&0.125&1.9073486328125e-06&0.0289543411820656&0.504840043434558
8&10143&20300&0.000690533966002488&0.125&4.76837158203125e-07&0.0204326497043803&0.502903365793237
9&20375&40764&0.000345266983001244&0.125&1.19209289550781e-07&0.0144311281298395&0.501692220217733
10&40847&81708&0.000172633491500622&0.125&2.98023223876953e-08&0.0101975193515912&0.500965839661571
11&81799&163612&8.6316745750311e-05&0.125&7.45058059692382e-09&0.00720802376906856&0.500542571220321
12&163711&327436&4.31583728751555e-05&0.125&1.86264514923096e-09&0.00509577908310863&0.500301034657811
13&327543&655100&2.15791864375777e-05&0.125&4.65661287307739e-10&0.00360284695248348&0.500165365960072
14&655215&1310444&1.07895932187889e-05&0.125&1.16415321826935e-10&0.00254743841457538&0.500090098913876


==> tab_discontinuous_energ-reg1D_h2.dat <==
level&M&N&h_min&h_max&rho&err&eoc
0&3&4&0.25&0.25&0.0625&0.391913260037658&0
1&7&8&0.125&0.125&0.015625&0.265141723253371&0.563770672509677
2&15&16&0.0625&0.0625&0.00390625&0.187157937638295&0.502507477249134
3&31&32&0.03125&0.03125&0.0009765625&0.13234053355807&0.500001235113877
4&63&64&0.015625&0.015625&0.000244140625&0.0935788887047484&0.500000000000136
5&127&128&0.0078125&0.0078125&6.103515625e-05&0.0661702667790289&0.499999999999999
6&255&256&0.00390625&0.00390625&1.52587890625e-05&0.0467894443523742&0.500000000000001
7&511&512&0.001953125&0.001953125&3.814697265625e-06&0.0330851333895144&0.499999999999999
8&1023&1024&0.0009765625&0.0009765625&9.5367431640625e-07&0.0233947221761871&0.500000000000001
9&2047&2048&0.00048828125&0.00048828125&2.38418579101563e-07&0.0165425666947572&0.499999999999999
10&4095&4096&0.000244140625&0.000244140625&5.96046447753906e-08&0.0116973610880936&0.500000000000001
11&8191&8192&0.0001220703125&0.0001220703125&1.49011611938477e-08&0.00827128334737861&0.499999999999999
12&16383&16384&6.103515625e-05&6.103515625e-05&3.72529029846191e-09&0.00584868054404678&0.500000000000001
13&32767&32768&3.0517578125e-05&3.0517578125e-05&9.31322574615479e-10&0.0041356416736893&0.499999999999999
14&65535&65536&1.52587890625e-05&1.52587890625e-05&2.3283064365387e-10&0.00292434027202339&0.500000000000001
15&131071&131072&7.62939453125e-06&7.62939453125e-06&5.82076609134674e-11&0.00206782083684465&0.499999999999999
16&262143&262144&3.814697265625e-06&3.814697265625e-06&1.45519152283669e-11&0.00146217013601169&0.500000000000001
17&524287&524288&1.9073486328125e-06&1.9073486328125e-06&3.63797880709171e-12&0.00103391041842233&0.499999999999999
18&1048575&1048576&9.5367431640625e-07&9.5367431640625e-07&9.09494701772928e-13&0.000731085068005847&0.500000000000001


==> tab_discontinuous_energ-reg3D_h2.dat <==
level&M&N&h_min&h_max&rho&err&eoc
0&1083&4608&0.0600937320961419&0.0600937320961422&0.00361125663724287&0.195676987097421&0
1&1399&9216&0.0476964267730554&0.0476964267730556&0.00227494912691744&0.156638198117749&0.321038021345726
2&2935&18432&0.0378566790173362&0.0378566790173363&0.00143312814622162&0.142951675762926&0.131908541974838
3&7255&36864&0.0300468660480709&0.0300468660480711&0.000902814159310719&0.123461396894861&0.211467512348492
4&11439&73728&0.0238482133865277&0.0238482133865278&0.000568737281729357&0.106604348828613&0.211793727087122
5&23727&147456&0.0189283395086681&0.0189283395086682&0.000358282036555404&0.0969799009923135&0.13650860675851
6&59439&294912&0.0150234330240354&0.0150234330240356&0.000225703539827679&0.0839853400757785&0.207548258289321
7&94303&589824&0.0119241066932638&0.0119241066932639&0.000142184320432339&0.0738799639543275&0.184954360148156
8&192607&1179648&0.00946416975433401&0.00946416975433411&8.95705091388506e-05&0.0670930676987757&0.139019452840736


==> tab_discontinuous_energ-reg_h2.dat <==
level&M&N&h_min&h_max&rho&err&eoc
0&9&32&0.176776695296637&0.176776695296637&0.03125&0.331276378084912&0
1&49&128&0.0883883476483184&0.0883883476483184&0.0078125&0.233419460076547&0.505110491711969
2&225&512&0.0441941738241592&0.0441941738241592&0.001953125&0.165100074634438&0.499584070473107
3&961&2048&0.0220970869120796&0.0220970869120796&0.00048828125&0.116764002231568&0.499745205460652
4&3969&8192&0.0110485434560398&0.0110485434560398&0.0001220703125&0.0825718631820217&0.499873402767545
5&16129&32768&0.0055242717280199&0.0055242717280199&3.0517578125e-05&0.0583896858598017&0.499936709728249
6&65025&131072&0.00276213586400995&0.00276213586400995&7.62939453125e-06&0.0412886484089261&0.499968356946391
7&261121&524288&0.00138106793200498&0.00138106793200498&1.9073486328125e-06&0.0291958034437509&0.499984178993716
8&1046529&2097152&0.000690533966002488&0.000690533966002488&4.76837158203125e-07&0.0206446637927365&0.499992089626959


==> tab_discontinuous_l2-reg1D_h4.dat <==
level&M&N&h_min&h_max&rho&err&eoc
0&3&4&0.25&0.25&0.00390625&0.361966571913024&0
1&7&8&0.125&0.125&0.000244140625&0.268440750884859&0.431252770927926
2&15&16&0.0625&0.0625&1.52587890625e-05&0.188452227184183&0.510404852455984
3&31&32&0.03125&0.03125&9.5367431640625e-07&0.133249271520772&0.500071199566806
4&63&64&0.015625&0.015625&5.96046447753906e-08&0.0942214636585733&0.499999997273464
5&127&128&0.0078125&0.0078125&3.72529029846191e-09&0.0666246358862991&0.499999999999999
6&255&256&0.00390625&0.00390625&2.3283064365387e-10&0.0471107318292867&0.5
7&511&512&0.001953125&0.001953125&1.45519152283669e-11&0.0333123179431495&0.5
8&1023&1024&0.0009765625&0.0009765625&9.09494701772928e-13&0.0235553659146433&0.5
9&2047&2048&0.00048828125&0.00048828125&5.6843418860808e-14&0.0166561589715748&0.5
10&4095&4096&0.000244140625&0.000244140625&3.5527136788005e-15&0.0117776829573217&0.5
11&8191&8192&0.0001220703125&0.0001220703125&2.22044604925031e-16&0.00832807948578738&0.5
12&16383&16384&6.103515625e-05&6.103515625e-05&1.38777878078145e-17&0.00588884147866083&0.5
13&32767&32768&3.0517578125e-05&3.0517578125e-05&8.67361737988404e-19&0.00416403974289369&0.5
14&65535&65536&1.52587890625e-05&1.52587890625e-05&5.42101086242752e-20&0.00294442073933042&0.5
15&131071&131072&7.62939453125e-06&7.62939453125e-06&3.3881317890172e-21&0.00208201987144684&0.500000000000001
16&262143&262144&3.814697265625e-06&3.814697265625e-06&2.11758236813575e-22&0.00147221036966521&0.5
17&524287&524288&1.9073486328125e-06&1.9073486328125e-06&1.32348898008484e-23&0.00104100993572342&0.5
18&1048575&1048576&9.5367431640625e-07&9.5367431640625e-07&8.27180612553028e-25&0.000736105184832604&0.5


==> tab_discontinuous_l2-reg3D_h4.dat <==
level&M&N&h_min&h_max&rho&err&eoc
0&1083&4608&0.0600937320961419&0.0600937320961422&0.00361125663724287&0.209816248234452&0
1&1399&9216&0.0476964267730554&0.0476964267730556&0.00227494912691744&0.158129043092793&0.408024037430443
2&2935&18432&0.0378566790173362&0.0378566790173363&0.00143312814622162&0.142380983250816&0.15134589823102
3&7255&36864&0.0300468660480709&0.0300468660480711&0.000902814159310719&0.126517515218875&0.170419342348781
4&11439&73728&0.0238482133865277&0.0238482133865278&0.000568737281729357&0.106662788477683&0.246280177076137
5&23727&147456&0.0189283395086681&0.0189283395086682&0.000358282036555404&0.0966713045542759&0.141897334205905
6&59439&294912&0.0150234330240354&0.0150234330240356&0.000225703539827679&0.085514616357387&0.176916680710673
7&94303&589824&0.0119241066932638&0.0119241066932639&0.000142184320432339&0.0737985503772716&0.212578552122803
8&192607&1179648&0.00946416975433401&0.00946416975433411&8.95705091388506e-05&0.0669561693248999&0.140375486509595


==> tab_discontinuous_l2reg_h4.dat <==
level&M&N&h_min&h_max&rho&err&eoc
0&9&32&0.176776695296637&0.176776695296637&0.000976562499999999&0.323242604878909&0
1&49&128&0.0883883476483184&0.0883883476483184&6.10351562499999e-05&0.232671581402865&0.474322354367411
2&225&512&0.0441941738241592&0.0441941738241592&3.814697265625e-06&0.164094190567661&0.503770846199182
3&961&2048&0.0220970869120796&0.0220970869120796&2.38418579101562e-07&0.115957985319557&0.500921990955471
4&3969&8192&0.0110485434560398&0.0110485434560398&1.49011611938476e-08&0.0819699430142419&0.500435272973857
5&16129&32768&0.0055242717280199&0.0055242717280199&9.31322574615478e-10&0.0579527536471054&0.500217781867693
6&65025&131072&0.00276213586400995&0.00276213586400995&5.82076609134673e-11&0.0409756915346405&0.500108915595151
7&261121&524288&0.00138106793200498&0.00138106793200498&3.63797880709171e-12&0.0289730955482183&0.500054463965145
8&1046529&2097152&0.000690533966002488&0.000690533966002488&2.27373675443232e-13&0.0204866856065576&0.500027233524645

